Decoding the compositions of four bright $r$-process-enhanced stars

There has been a concerted effort in recent years to identify the astrophysical sites of the $r$-process that can operate early in the Galaxy. The discovery of many $r$-process-enhanced (RPE) stars (especially by the $R$-process Alliance collaboration) has significantly accelerated this effort. However, only limited data exist on the detailed elemental abundances covering the primary neutron-capture peaks. Subtle differences in the structure of the $r$-process pattern, such as the relative abundances of elements in the third peak, in particular, are expected to constrain the $r$-process sites further. Here, we present a detailed elemental-abundance analysis of four bright RPE stars selected from the HESP-GOMPA survey. Observations were carried out with the 10-m class telescope Gran Telescopio Canarias (GTC), Spain. The high spectral signal-to-noise ratios obtained allow us to derive abundances for 20 neutron-capture elements, including the third $r$-process peak element osmium (Os). We detect thorium (Th) in two stars, which we use to estimate their ages. We discuss the metallicity evolution of Mg, Sr, Ba, Eu, Os, and Th in $r$-II and $r$-I stars, based on a compilation of RPE stars from the literature. The strontium (Sr) abundance trend with respect to europium (Eu) suggests the need for an additional production site for Sr (similar to several earlier studies); this requirement could be milder for yttrium (Y) and zirconium (Zr). We also show that there could be some time delay between $r$-II and $r$-I star formation, based on the Mg/Th abundance ratios.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
